Gone with the Wind: Nonlinear Guidance for Small Fixed-Wing Aircrafts in Arbitrarily Strong Windfields

The recent years have witnessed increased development of small, autonomous fixed-wing Unmanned Aerial Vehicles (UAVs). In order to unlock widespread applicability of these platforms, they need to be capable of operating under a variety of environmental conditions. Due to their small size, low weight, and low speeds, they require the capability of coping with wind speeds that are approaching or even faster than the nominal airspeed. In this paper we present a principled nonlinear guidance strategy, addressing this problem. More broadly, we propose a methodology for the high-level control of non-holonomic unicycle-like vehicles in the presence of strong flowfields (e.g. winds, underwater currents) which may outreach the maximum vehicle speed. The proposed strategy guarantees convergence to a safe and stable vehicle configuration with respect to the flowfield, while preserving some tracking performance with respect to the target path. Evaluations in simulations and a challenging real-world flight experiment in very windy conditions confirm the feasibility of the proposed guidance approach.

==> base_higher_winds.pdf_tex <==
%% Creator: Inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'base_higher_winds.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1576.44067383bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71710998)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{base_higher_winds.pdf}}%
    \put(0.30780776,0.41945165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.57879798,0.33216643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{w}$}}}%
    \put(0.67115794,0.39813782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{\hat{L}_1}$}}}%
    \put(0.32810665,0.3890033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{\hat{L}}_e$}}}%
    \put(0.16673046,0.37479409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi-\lambda$}}}%
    \put(0.56864853,0.37580904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{base_higher_winds.pdf}}%
    \put(0.89952048,0.2996882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{V\\ }}}%
  \end{picture}%
\endgroup%

